On the importance of wave planet interactions for the migration of two super-Earths embedded in a protoplanetary disk

We investigate a repulsion mechanism between two low-mass planets migrating in a protoplanetary disk, for which the relative migration switches from convergent to divergent. This mechanism invokes density waves emitted by one planet transferring angular momentum to the coorbital region of the other and then directly to it through the horseshoe drag. We formulate simple analytical estimates, which indicate when the repulsion mechanism is effective. One condition for a planet to be repelled is that it forms a partial gap in the disk and another is that this should contain enough material to support angular momentum exchange with it. Using two-dimensional hydrodynamical simulations we obtain divergent migration of two super-Earths embedded in a protoplanetary disk because of repulsion between them and verify these conditions. To investigate the importance of resonant interaction we study the migration of planet pairs near first-order commensurabilities. It appears that proximity to resonance is significant but not essential. In this context we find repulsion still occurs when the gravitational interaction between the planets is removed sugesting the importance of angular momentum transfer through waves excited by another planet. This may occur through the scattering of coorbital material (the horseshoe drag), or material orbiting close by. Our results indicate that if conditions favor the repulsion between two planets described above, we expect to observe planet pairs with their period ratios greater, often only slightly greater, than resonant values or possibly rarity of commensurability.

==> listofchanges.txt <==

			List of changes (done or to be done) 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Abstract: no changes

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

1. Introduction

page 1 left column line 4 from the top:
cite more recent works 
- to be done

page 2-3: Examples of the relevant planetary systems:  
to be checked and updated if needed
- to be done

page 2 left column line 21 from the bottom: 
cite relevant works 
- to be done 

page 2 right column line 17 from the top: 
cite more recent works 
- to be done 

page 3 left column the end of Introduction: 
added the description of Section 12 and Section 13. 
- done 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Section 4.4

page 9 right column line 2 from the top: 
correction (it should be "negative slope" and not 
"positive", in consequence $\alpha > 0) 
- done

page 9 right column line 4 from the top: 
correction (it should be "positive" and not 
"negative" in consequence $\alpha <0) 
- done


page 11 Fig.8 - redrawn figures for the consistency 
with the text. Now the orange asterisks denote the 
torque calculated using the formula (10) with the 
local surface density slope, before they showed the 
torque calculated from the same  formula but with 
the initial surface density slope. 
- done   

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Section 5.

page 11 Fig.9 - the same as in Fig.8 
- done 
 
Section 6 and 7 - check the citations for the second 
criterion: Equation (23) (24)
- to be done

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

page 21 Section 9.2 - check the consistency 
of the text with new Figure 9. 
- to be done

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

page 22 - The old Sections 11 and 12 has been 
moved to Appendix A and B respectively. The new 
Section 11 is a summary of the results presented 
in full in the Appendixes A and B.

New Section 11 should be checked and corrected 
if needed  
- to be done

New Section 12 has been drafted and should be 
improved and completed 
- to be done

New Section 13 has been drafted and should be 
improved and completed 
- to be done

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Section 14:

page 29 left column line 1 under the Figure 27 
- few sentences added (in bold) 
- to be veryfied and strenghten

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

page 29 right column - acknowledgments 
- two changes in bold 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

page 30 Appendix A - it is slightly modified 
old section 10 
- to be checked

page 31 Appendix B - it is slightly modified 
old section 11 
- to be checked


==> listofchanges2.txt <==
Section 2

Disk model and numerical setup

Added information about the treatment of the disk model in the new 
part of the paper.


The information about the value of h has been  slightly modified.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

page 5, right column, first paragraph

The eccentricities are excited by a factor of ∼ three 
and that of the inner planet reaches a value of 0.0011.

The black line is the inner planet and the inner planet eccentricity
reaches 0.0011. Instead the eccentricity of outer planet reaches a value 
0.0015.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Page 19, right column 

From t ∼ 16000 orbits until the end of the simulation
the outer planet migrates outwards.

The number of orbits has been given by mistake.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Figure 20 has been redrawn to remove the top label, as the same
information appears in the caption.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Figure 22 has been redrawn with a bigger font for the lebels on the axes.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Figures 23 and 24 have been updated with the new results -till 3000 orbits  

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Figure 26 is now completed

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Figure 27 has been redrawn.

h is  taken simply as 0.019 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

